A Robust Hierarchical Solver for Ill-conditioned Systems with Applications to Ice Sheet Modeling

A hierarchical solver is proposed for solving sparse ill-conditioned linear systems in parallel. The solver is based on a modification of the LoRaSp method, but employs a deferred-compression technique, which provably reduces the approximation error and significantly improves efficiency. Moreover, the deferred-compression technique introduces minimal overhead and does not affect parallelism. As a result, the new solver achieves linear computational complexity under mild assumptions and excellent parallel scalability. To demonstrate the performance of the new solver, we focus on applying it to solve sparse linear systems arising from ice sheet modeling. The strong anisotropic phenomena associated with the thin structure of ice sheets creates serious challenges for existing solvers. To address the anisotropy, we additionally developed a customized partitioning scheme for the solver, which captures the strong-coupling direction accurately. In general, the partitioning can be computed algebraically with existing software packages, and thus the new solver is generalizable for solving other sparse linear systems. Our results show that ice sheet problems of about 300 million degrees of freedom have been solved in just a few minutes using a thousand processors.

==> log.txt <==


features: compare to iterative methods (AMG) - setup cost, AMG depends on sparse matrix-sparse matrix product, which is difficult to scale. AMG is not easy on GPUs. AMG needs quite some tuning.

multiple-RHS

ILU+low-rank improves convergence

users of sparse-direct solvers

solver systems at Each Newton with time steps


Differences with Existing:

1. sparse linear solver: previous work focuses on dense solver/matrix-vector product

2. linear factorization cost

3. massively parallel

3. secondary contribution is showing choice of low-rank method is important: orthogonal (SVD) transformation + weak -> SPD, while ID + weak -> non-SPD

